Some Triangulated Surfaces without Balanced Splitting

Let G be the graph of a triangulated surface $\Sigma$ of genus $g\geq 2$. A cycle of G is splitting if it cuts $\Sigma$ into two components, neither of which is homeomorphic to a disk. A splitting cycle has type k if the corresponding components have genera k and g-k. It was conjectured that G contains a splitting cycle (Barnette '1982). We confirm this conjecture for an infinite family of triangulations by complete graphs but give counter-examples to a stronger conjecture (Mohar and Thomassen '2001) claiming that G should contain splitting cycles of every possible type.

==> figures/Klein_bottle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Klein_bottle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{484.61146723bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3632481)%
    \put(0,0){\includegraphics[width=\unitlength]{Klein_bottle.pdf}}%
    \put(0.09451678,0.24463194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.44452137,0.33858738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_1$}}}%
    \put(0.53967516,0.30658133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'_k$}}}%
    \put(0.36711339,0.30771183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v'_2$}}}%
    \put(0.30637022,0.22323472){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v'_3$}}}%
    \put(0.45271354,0.2369891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v''_1$}}}%
    \put(0.40456179,0.20422294){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v''_k$}}}%
    \put(0.50805451,0.19500143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v''_2$}}}%
    \put(0.50850757,0.14109791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v''_3$}}}%
    \put(0.13224645,0.13417689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.75771146,0.30697993){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v'_i$}}}%
    \put(0.88753648,0.17786534){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v''_i$}}}%
    \put(0.78865844,0.16714054){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v''_j$}}}%
    \put(0.98544342,0.12599057){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v'_j$}}}%
    \put(0.45297535,0.09226167){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ell''$}}}%
    \put(0.3306235,0.10476726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell'$}}}%
  \end{picture}%
\endgroup%

